Galaxy-group-associated distances to Very High Energy gamma-ray emitting BL Lacs KUV 00311-1938 and S2 0109+22

Blazars constitute the most numerous source class in the known extragalactic population of very high energy (VHE) gamma-ray sources. However, determining their redshifts is often challenging due to weak or non-existent emission lines in their spectra. This study focuses on two BL Lacs, KUV 00311-1938 and S2 0109+22, where previous attempts at redshift determination have faced difficulties. By combining spectroscopic observations with photometric redshift estimates, we tentatively assign a redshift of z = 0.634 to KUV 00311-1938 and a likely redshift of z = 0.49 to S2 0109+22. Establishing redshift estimates for high-redshift blazars is crucial for understanding extragalactic VHE gamma-ray sources and their interactions with the surrounding universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
